BayCount: A Bayesian Decomposition Method for Inferring Tumor Heterogeneity using RNA-Seq Counts

Tumor is heterogeneous - a tumor sample usually consists of a set of subclones with distinct transcriptional profiles and potentially different degrees of aggressiveness and responses to drugs. Understanding tumor heterogeneity is therefore critical to precise cancer prognosis and treatment. In this paper, we introduce BayCount, a Bayesian decomposition method to infer tumor heterogeneity with highly over-dispersed RNA sequencing count data. Using negative binomial factor analysis, BayCount takes into account both the between-sample and gene-specific random effects on raw counts of sequencing reads mapped to each gene. For posterior inference, we develop an efficient compound Poisson based blocked Gibbs sampler. Through extensive simulation studies and analysis of The Cancer Genome Atlas lung cancer and kidney cancer RNA sequencing count data, we show that BayCount is able to accurately estimate the number of subclones, the proportions of these subclones in each tumor sample, and the gene expression profiles in each subclone. Our method represents the first effort in characterizing tumor heterogeneity using RNA sequencing count data that simultaneously removes the need of normalizing the counts, achieves statistical robustness, and obtains biologically and clinically meaningful insights.

==> K5_large_scale_simulation/simulate_data_K5.csv <==
"","V1","V2","V3","V4","V5","V6","V7","V8","V9","V10","V11","V12","V13","V14","V15","V16","V17","V18"
"1",0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
"2",0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
"3",0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
"4",0,25,0,0,21,0,0,0,0,0,0,0,0,3,60,0,0,0
"5",0,0,0,3,11,0,0,0,3,0,0,0,0,0,0,431,0,0
"6",0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
"7",28,2906,404,12,1084,230,32,378,352,0,110,536,1003,0,0,11,5,2050
"8",0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
"9",292,6084,216,219,605,424,20,224,142,151,981,243,32,22,0,5,0,212
"10",0,1048,64,8,1,0,123,0,291,26,851,342,561,0,0,0,1,64
"11",42,2,398,53,132,0,0,145,0,0,168,106,0,7,942,0,0,391
"12",217,26,735,605,1470,1,97,609,35,3,3474,2,0,225,1251,584,4,1056
"13",0,1,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0
"14",7,130,0,0,3,0,0,0,0,0,0,0,0,0,0,0,0,0
"15",0,1158,2,0,187,0,49,0,0,0,752,16,233,0,0,0,0,0
"16",0,25,0,0,0,0,105,0,0,0,15,0,18,0,91,0,0,0
"17",0,2446,85,122,299,55,0,40,915,66,34,65,0,0,174,1342,0,0
"18",33,1075,30,0,233,49,0,12,103,0,0,43,157,0,13,643,0,1
"19",39,36,10,123,3,0,131,1,34,57,39,24,0,0,25,2,0,3
"20",0,454,0,0,3,0,0,0,141,1,0,58,0,0,0,489,0,0
"21",497,4271,346,201,646,185,1339,810,417,237,2613,183,3310,471,0,280,39,359
"22",0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
"23",219,1309,0,25,75,41,43,571,51,478,260,0,0,261,0,157,0,69
"24",14,1520,197,329,699,17,0,48,34,2,0,361,25,0,0,397,0,0
"25",0,26,327,2,149,0,97,0,25,0,236,2,84,0,0,0,0,556
"26",9,0,22,0,0,0,0,276,0,0,8,0,0,95,1,0,0,0
"27",0,266,14,0,30,0,0,0,0,0,0,0,0,0,0,0,0,0
"28",0,0,26,0,97,0,28,12,0,0,90,0,0,3,24,61,0,24
"29",60,18,0,30,2,0,0,130,10,0,10,0,0,0,2,778,0,0
"30",3,113,0,0,89,0,0,19,1,0,0,0,0,0,0,25,0,5
"31",0,1111,3,16,889,188,0,159,229,0,0,217,21,4,0,0,0,14
"32",402,596,33,245,159,184,63,181,57,57,708,61,615,26,2,281,1,4
"33",66,24,133,162,24,0,2,4,0,0,690,0,0,54,0,5,0,135
"34",0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
"35",0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
"36",0,207,0,0,0,0,1,0,1,0,0,0,0,0,0,14,0,886
"37",1,0,0,0,0,0,0,0,0,0,0,3,0,0,0,178,0,0
"38",0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
"39",0,3,0,0,0,0,0,0,0,0,0,0,0,0,0,29,0,0
"40",0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
"41",53,195,17,4,1,44,384,218,321,0,227,141,709,165,78,1,0,2
"42",0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
"43",0,177,272,318,164,3,40,65,149,0,2899,0,185,152,193,16,0,1237
"44",0,0,0,42,2,0,0,0,0,0,7,0,0,0,0,0,0,15
"45",0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0
"46",0,0,41,10,3,0,0,0,0,0,0,0,0,0,0,0,0,0
"47",174,1145,0,12,3,0,0,313,33,0,69,0,2,8,7,1,10,0
"48",57,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
"49",0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,3,0,0
"50",0,0,0,0,14,0,0,1,0,0,1,0,0,0,0,0,0,0
"51",0,389,21,0,30,0,494,0,119,0,624,0,291,1,0,0,0,2042
"52",0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
"53",0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
"54",174,863,13,4,129,46,0,58,24,2,517,169,6,37,0,0,0,0
"55",0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
"56",3,355,0,0,0,0,2,0,7,0,125,27,10,0,0,0,0,0
"57",0,2794,0,153,131,59,28,0,321,8,23,118,0,0,285,1650,0,0
"58",0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
"59",0,1226,0,0,34,11,0,0,50,0,0,175,26,0,0,0,0,0
"60",0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,19,0,0
"61",8,161,0,0,0,6,145,170,0,0,2,1,0,0,0,0,0,0
"62",0,496,0,14,6,101,0,20,30,0,492,4,0,0,0,2181,0,0
"63",0,0,0,9,0,0,0,0,0,0,809,0,0,0,0,0,0,0
"64",4,0,0,0,0,1,9,0,6,1,37,0,0,44,0,65,283,0
"65",20,3,0,208,1,0,5,0,19,0,500,0,0,0,27,0,0,0
"66",0,6,39,0,28,0,0,0,0,0,0,24,0,0,0,0,0,0
"67",0,296,5,84,2,0,25,154,60,0,0,148,306,41,172,126,0,0
"68",0,0,0,0,0,0,0,0,0,0,2,0,0,0,0,0,0,0
"69",0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
"70",7,20,2,1,299,215,0,12,18,0,0,1,17,0,0,188,0,0
"71",0,5676,319,273,663,183,70,51,156,17,1,142,629,0,0,0,0,9
"72",0,1376,23,81,14,0,133,1,95,182,1500,3,934,0,89,0,0,0
"73",350,2836,493,14,161,0,32,30,455,1,339,77,528,9,6,1126,0,1
"74",0,0,101,20,310,0,0,16,1,0,1179,0,0,9,71,1,0,26
"75",16,223,8,9,0,0,11,6,3,165,3,0,0,1,0,0,0,0
"76",0,2,3,0,23,0,86,0,0,0,1001,0,38,9,0,0,0,1
"77",499,2412,1,111,265,334,773,269,149,76,1528,5,317,506,0,354,26,103
"78",0,0,0,0,0,0,0,4,0,0,1,0,0,0,0,0,0,23
"79",0,1282,70,6,105,0,0,0,253,3,0,2,0,0,0,208,0,0
"80",0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
"81",0,0,0,0,0,0,0,129,0,0,1,0,0,0,0,0,0,0
"82",284,497,421,806,546,0,51,622,49,0,3362,0,0,122,994,3,56,726
"83",796,854,0,692,275,2,516,616,123,197,708,111,107,709,0,222,1,328
"84",0,184,66,0,2,1,0,6,0,0,0,2,0,0,0,0,0,0
"85",0,1,0,0,0,0,0,0,14,0,0,0,0,0,0,600,0,0
"86",3,427,108,200,931,90,36,52,140,0,1047,11,262,2,0,0,0,0
"87",0,0,7,6,95,0,0,7,4,0,171,0,0,2,0,59,0,0
"88",0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
"89",0,1855,40,35,330,61,54,144,136,36,75,105,475,0,1,51,0,13
"90",0,0,68,64,210,8,0,6,0,0,648,3,0,257,6,253,0,4
"91",0,183,234,0,869,1,101,7,1,1,0,110,21,0,0,1,0,0
"92",0,1739,307,8,6,17,55,0,495,0,468,1,370,0,0,3,0,0
"93",0,0,0,0,66,0,0,0,145,0,0,3,0,0,0,34,0,0
"94",0,0,0,0,0,0,0,0,0,0,39,0,0,0,0,0,0,0
"95",0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
"96",0,88,11,0,0,0,647,0,115,0,982,10,702,0,0,0,1,48
"97",0,0,0,81,0,0,0,0,0,0,0,0,0,0,0,42,0,0
"98",0,115,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
"99",0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
"100",0,2168,300,2,125,5,0,104,37,0,109,0,4,0,1,0,0,1
"101",0,104,0,104,0,0,0,1,1,0,792,0,0,1,53,21,0,439
"102",0,176,120,0,216,0,0,0,0,0,0,30,0,0,0,0,0,0
"103",0,0,25,0,0,0,35,0,213,0,212,0,69,32,7,3,0,0
"104",0,2,0,20,0,0,0,0,0,0,0,0,1,8,0,11,0,0
"105",209,1061,21,350,89,12,0,242,81,272,1975,0,0,21,80,228,0,46
"106",0,0,0,0,0,0,0,0,0,0,0,0,0,0,4,0,0,0
"107",735,1274,13,147,108,0,259,293,476,8,63,1,0,117,0,24,62,16
"108",0,0,0,118,1,0,0,9,23,0,0,0,0,0,64,0,0,0
"109",0,0,558,0,1,2,0,21,0,0,0,0,0,0,0,0,0,0
"110",0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
"111",1,198,71,0,9,0,536,0,365,0,1508,42,825,2,0,0,0,18
"112",0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
"113",0,48,0,3,7,0,0,326,32,73,8,0,0,0,0,103,0,0
"114",0,10,2,0,165,0,0,0,251,0,6,4,0,0,0,0,0,2
"115",0,0,0,0,0,0,0,106,10,0,5,0,131,0,0,103,0,0
"116",0,424,12,0,2,5,0,0,0,0,0,0,8,0,0,0,0,0
"117",0,3556,5,4,440,90,3,1,34,0,107,240,1091,0,229,0,0,0
"118",0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
"119",0,1724,127,82,257,109,0,131,0,0,1,97,110,0,0,5,0,0
"120",0,0,451,69,117,0,0,307,1,0,60,0,0,2,0,67,0,43
"121",0,144,0,0,0,0,1,0,1,0,62,1,15,6,0,0,0,91
"122",0,0,1,0,4,0,158,0,16,9,77,0,23,0,0,0,0,0
"123",0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0
"124",238,665,0,163,685,234,12,8,183,14,990,0,24,87,0,34,0,0
"125",0,126,2,0,22,0,351,0,229,95,95,9,474,0,0,0,0,706
"126",0,266,103,0,13,0,225,0,206,136,1638,31,1594,0,0,0,251,385
"127",79,378,0,59,80,7,319,0,11,0,240,0,14,96,0,0,0,0
"128",0,538,4,0,0,0,14,0,48,57,49,4,1,0,0,0,0,0
"129",0,0,0,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0
"130",0,0,0,0,10,0,0,0,0,0,0,0,0,0,0,0,0,0
"131",0,5,0,1,0,0,0,712,35,0,0,4,2,0,0,0,0,0
"132",0,2,0,0,94,10,0,0,0,0,0,11,67,0,0,0,0,0
"133",0,8,76,2,135,149,0,85,206,220,575,38,12,0,0,390,1,0
"134",0,0,0,0,1,0,0,75,0,0,0,0,0,0,0,0,0,0
"135",0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
"136",1,6898,34,0,145,17,0,106,0,0,0,132,2,0,0,0,0,0
"137",0,140,7,0,0,0,0,0,155,0,0,8,0,0,0,1,0,4
"138",0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
"139",0,1613,0,159,7,0,8,96,191,3,147,0,23,0,0,548,2,79
"140",0,1,0,0,77,0,0,0,0,0,224,0,0,108,1,0,0,112
"141",0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
"142",106,1165,0,40,0,0,164,68,1,0,201,7,64,21,0,10,61,675
"143",0,281,0,0,0,0,6,202,0,0,0,0,0,0,0,0,0,0
"144",0,0,0,0,0,0,8,0,0,0,42,0,0,0,0,0,0,0
"145",0,963,0,2,69,3,0,9,511,77,0,73,0,0,138,814,0,0
"146",175,623,1,96,142,1,27,66,34,41,175,7,10,67,0,1,0,0
"147",0,0,3,0,1,0,0,5,551,0,0,0,0,0,3,2,0,0
"148",0,721,127,64,62,0,415,0,493,73,1438,107,295,0,81,2027,71,232
"149",0,156,25,14,86,0,0,0,0,0,217,9,0,12,0,290,36,0
"150",1,546,100,770,323,0,29,1227,18,0,2005,75,250,15,1339,152,8,53
"151",0,2180,46,0,0,8,1,0,2,0,88,7,597,0,21,73,0,0
"152",0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
"153",0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0
"154",0,200,69,127,3,0,41,0,31,0,33,105,591,0,52,0,0,80
"155",0,0,0,0,0,0,0,0,12,0,0,0,43,0,0,0,0,0
"156",11,506,0,0,70,0,0,192,99,70,238,0,0,19,0,0,0,0
"157",0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
"158",0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0
"159",38,1412,0,1,114,0,483,3,0,3,516,0,0,9,0,0,3,203
"160",668,3540,0,0,2,0,0,0,18,0,53,0,0,5,0,6,0,0
"161",0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
"162",0,0,0,0,0,0,0,0,0,0,51,0,0,0,0,0,0,0
"163",34,229,166,30,4,0,0,7,0,0,570,2,0,186,146,18,0,0
"164",0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
"165",0,2271,124,3,0,0,557,0,34,0,3529,88,311,0,0,0,0,123
"166",0,292,84,375,554,6,0,302,48,0,906,1,0,42,102,33,32,94
"167",84,8,0,0,7,49,0,0,127,0,558,0,54,1,7,0,0,0
"168",0,2,236,0,0,0,3,0,124,0,4,75,14,0,0,0,0,121
"169",239,0,0,0,19,0,0,0,0,0,0,0,0,0,0,78,0,0
"170",0,692,45,0,49,0,138,0,22,0,488,61,674,0,10,0,0,0
"171",0,131,15,7,90,184,0,17,4,0,56,49,826,0,0,23,113,0
"172",0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
"173",0,580,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0
"174",0,3476,74,40,124,39,194,435,126,10,1083,10,369,66,100,33,0,41
"175",119,1618,0,0,166,0,66,68,200,2,89,0,49,117,5,1,0,38
"176",15,1270,789,16,257,290,0,13,26,0,0,36,2,0,0,0,0,0
"177",0,1673,54,0,0,0,0,0,9,0,21,0,55,0,0,0,0,0
"178",0,0,24,1,12,0,0,18,0,56,172,3,7,0,0,0,0,369
"179",362,12,83,6,12,0,11,31,14,0,1533,17,207,0,24,3,0,0
"180",0,1485,5,175,237,1,0,53,118,319,0,130,280,0,7,184,0,0
"181",0,8,0,3,6,0,0,108,0,27,0,0,0,0,0,138,0,0
"182",0,239,0,0,140,9,338,0,0,0,241,4,211,0,0,0,0,0
"183",612,1218,0,43,2,0,54,0,0,109,167,14,2,19,0,48,0,94
"184",0,454,0,129,5,2,0,4,393,0,0,68,0,0,47,692,0,0
"185",0,8,472,22,318,0,0,586,0,0,1176,135,0,248,157,30,0,0
"186",0,555,0,230,231,0,0,62,434,0,0,3,0,0,38,241,0,0
"187",0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
"188",0,1481,52,0,0,0,0,1,1,3,0,0,2,7,0,0,0,0
"189",0,0,0,0,52,6,0,0,0,0,0,0,0,0,0,5,0,0
"190",0,0,0,0,0,0,0,0,59,0,0,0,0,0,3,160,0,0
"191",0,0,0,0,0,0,32,0,0,0,0,16,68,0,0,0,0,0
"192",0,136,0,42,25,0,0,0,87,1,0,0,1,0,0,303,1,0
"193",0,1227,21,20,296,0,0,0,0,0,0,0,253,0,653,0,0,0
"194",0,0,0,0,0,0,0,0,0,0,0,0,0,21,0,0,0,0
"195",0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
"196",73,2922,300,42,33,4,1257,0,660,57,2356,876,1554,87,0,28,0,447
"197",148,418,47,3,116,171,26,87,3,1,289,8,23,13,0,1,1,0
"198",0,0,0,0,0,0,0,0,71,0,0,0,0,0,0,0,0,0
"199",0,0,0,0,0,0,0,0,0,0,0,0,0,2,0,0,0,0
"200",0,81,0,0,4,0,0,41,0,0,8,10,16,0,0,145,0,0
"201",0,0,0,32,0,0,0,1,0,0,0,0,0,0,0,0,0,0
"202",603,1086,0,200,90,17,341,139,976,266,642,2,35,368,42,122,0,6
"203",53,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
"204",0,113,0,5,4,0,0,0,5,94,263,1,0,0,31,439,0,0
"205",0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
"206",0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
"207",0,137,0,0,20,0,0,0,126,3,471,427,187,1,7,792,0,1
"208",0,0,0,52,0,0,0,0,0,0,0,0,0,0,0,0,0,0
"209",1,90,34,357,16,38,495,123,312,1,796,248,1,233,258,39,0,656
"210",74,2229,95,20,208,0,243,56,79,0,440,96,932,2,9,0,0,222
"211",187,427,1,21,4,30,72,0,135,24,109,34,29,0,0,114,0,0
"212",0,4702,313,0,628,365,20,111,189,0,320,427,504,7,5,0,0,0
"213",0,0,0,0,54,0,0,0,45,0,0,0,0,0,0,0,0,0
"214",0,0,0,13,53,0,0,33,138,1,0,0,9,0,0,45,0,0
"215",0,0,0,4,0,0,0,0,0,0,0,0,0,50,0,0,0,0
"216",0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
"217",84,228,1,4,280,8,0,0,0,0,0,1,7,0,0,1,0,0
"218",0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
"219",0,195,1,0,0,0,0,244,0,0,0,0,0,0,16,0,0,0
"220",0,195,112,20,1,5,0,39,10,0,0,146,0,0,0,0,0,0
"221",0,0,29,0,0,0,0,0,0,0,35,0,0,0,0,0,0,0
"222",13,2236,3,18,57,4,0,0,75,1,0,9,418,0,0,655,0,0
"223",0,0,98,21,133,0,0,88,0,0,194,0,0,15,25,0,0,122
"224",0,235,130,1,125,28,0,0,167,0,14,180,202,0,0,9,0,0
"225",0,0,0,0,0,0,0,0,0,0,5,0,0,0,0,0,0,0
"226",127,2290,153,34,1741,631,0,47,0,35,0,3,8,0,0,0,1,28
"227",0,939,0,22,18,81,0,68,29,0,563,0,0,0,1,243,0,0
"228",0,0,0,0,0,91,0,0,2,96,0,0,0,0,0,155,0,0
"229",0,1783,1495,72,83,237,16,46,3,34,637,40,203,259,212,0,0,120
"230",0,153,203,34,69,207,0,37,101,0,0,0,0,0,0,0,0,0
"231",1,809,34,8,109,179,25,17,14,0,241,21,14,0,0,11,0,16
"232",0,14,0,1,1,23,0,0,10,0,0,0,0,0,0,42,0,0
"233",0,1022,1,0,0,0,364,0,70,0,61,0,9,3,0,0,17,0
"234",0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
"235",0,416,9,0,3,5,0,0,179,0,0,5,0,0,4,200,0,0
"236",0,11,150,0,0,0,1,0,2,0,103,5,36,0,0,0,0,37
"237",0,8,103,0,14,83,0,5,0,0,33,40,0,0,0,0,0,0
"238",0,1569,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
"239",5,1203,3,117,586,249,2,2,14,46,293,56,353,15,48,0,132,492
"240",4,29,0,234,0,117,34,25,248,0,17,0,0,26,0,20,0,1
"241",0,0,97,7,4,0,0,2,0,0,7,0,0,58,0,0,0,0
"242",0,24,0,0,38,0,0,0,0,0,52,19,2,0,0,0,0,0
"243",54,1062,11,202,312,17,0,45,107,0,1133,1,251,84,76,0,20,393
"244",0,0,0,0,0,0,99,0,82,0,28,0,100,0,0,0,0,0
"245",0,736,0,0,3,0,4,43,92,7,44,0,40,58,25,0,0,0
"246",0,0,0,0,0,0,0,0,0,0,0,0,5,0,0,0,0,0
"247",0,7153,43,234,125,139,0,63,159,479,748,94,0,147,529,525,0,2653
"248",0,134,0,28,41,0,0,90,0,0,511,0,0,5,325,0,0,0
"249",2,1442,0,9,166,0,0,12,8,0,286,0,0,4,0,0,0,0
"250",0,0,0,0,0,0,0,0,0,0,1,0,0,0,22,0,0,0
"251",0,0,0,0,0,0,0,0,6,0,0,0,6,0,0,0,0,0
"252",0,133,187,0,3,0,0,0,0,0,0,0,0,0,0,0,0,0
"253",0,698,7,28,45,0,0,0,43,0,0,11,0,0,0,836,0,0
"254",0,0,0,0,4,0,2,0,139,0,16,0,0,0,0,0,0,0
"255",0,0,0,0,0,3,0,0,0,0,0,0,0,0,0,0,0,0
"256",0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
"257",0,40,1,0,32,0,0,0,0,0,5,3,0,0,0,0,0,0
"258",0,7,19,0,45,0,269,0,0,0,31,0,3,0,0,0,0,0
"259",0,0,160,110,133,2,41,460,111,41,2145,67,538,18,120,13,0,12
"260",32,85,2,53,75,250,0,5,186,0,538,8,163,0,0,0,6,0
"261",0,1,28,0,0,0,159,0,3,0,2,14,143,1,0,0,0,943
"262",162,280,0,7,20,6,78,462,60,125,30,1,30,51,2,345,0,0
"263",366,72,0,173,91,9,54,504,95,26,722,0,28,42,0,20,1,3
"264",335,14,0,0,0,0,0,0,29,0,77,0,0,0,0,0,0,0
"265",0,1,0,0,0,0,0,0,0,0,0,118,0,0,0,0,0,0
"266",0,2191,1,55,34,0,0,15,259,2,46,8,0,0,0,775,0,0
"267",1,1688,605,11,53,2,40,1,123,0,1123,61,374,4,0,0,193,1823
"268",0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
"269",0,0,13,0,0,0,0,0,18,0,0,0,0,0,0,58,0,0
"270",0,0,0,0,0,0,0,0,0,0,0,0,0,0,86,0,0,0
"271",0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
"272",0,2132,0,11,49,2,4,1,36,636,1129,0,0,282,0,158,0,0
"273",0,50,0,0,62,0,0,0,0,0,0,0,0,0,0,0,0,0
"274",0,3477,1181,367,1124,0,87,259,11,4,4630,8,0,381,596,214,46,345
"275",0,0,0,0,0,0,0,0,0,8,0,0,0,0,0,30,0,0
"276",0,0,3,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
"277",103,352,63,7,23,0,59,0,379,0,47,0,0,114,0,0,0,11
"278",1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
"279",6,7376,317,12,396,22,0,204,24,0,14,223,0,0,0,1204,0,24
"280",0,778,79,19,153,62,0,13,396,16,2,39,67,0,0,0,0,0
"281",0,0,149,0,0,0,0,0,50,0,6,11,0,0,5,0,0,0
"282",1,1169,5,155,151,366,121,131,25,0,704,0,171,4,5,0,2,147
"283",2,2252,715,30,288,6,1082,0,312,24,2018,230,691,64,2,4,89,818
"284",0,0,0,0,0,0,0,14,0,0,47,0,0,36,7,0,0,0
"285",0,0,2,0,0,0,0,0,5,0,81,0,0,0,15,0,128,0
"286",0,0,0,0,0,0,0,0,0,0,0,0,26,0,0,0,0,0
"287",35,435,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
"288",0,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
"289",0,0,1,0,0,0,0,0,0,0,684,0,0,0,0,0,0,0
"290",0,136,52,0,0,92,0,0,0,0,0,38,2,0,0,0,0,0
"291",0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
"292",341,3099,238,475,448,29,186,302,161,0,1987,41,209,234,1043,179,0,256
"293",4,627,0,0,274,0,0,43,0,0,0,21,3,11,2,983,9,47
"294",415,20,0,51,193,8,196,78,94,270,74,0,75,43,0,1,0,2
"295",0,247,0,0,3,0,0,0,0,0,250,0,0,0,0,0,0,0
"296",0,0,0,0,0,0,0,0,0,0,1,7,0,0,0,0,0,0
"297",0,175,26,0,168,24,0,43,0,0,0,10,213,0,0,0,0,0
"298",380,2307,0,27,36,2,5,263,50,16,364,0,11,385,0,95,0,1
"299",7,686,19,26,13,2,2,0,440,14,0,0,0,0,0,98,0,0
"300",5,1326,7,26,139,60,6,33,271,0,602,1,397,0,0,5,2,180
"301",0,0,0,0,101,0,2,134,0,0,0,0,0,0,0,0,0,0
"302",0,0,0,0,4,0,0,0,0,0,0,0,0,0,0,0,0,0
"303",6,4935,314,2,125,0,190,3,138,748,1982,66,760,5,0,0,84,24
"304",0,21,1,227,0,0,0,0,6,5,33,0,21,0,0,300,0,0
"305",0,762,77,1,53,7,0,3,172,164,4,123,0,0,1,1399,0,0
"306",6,32,2,27,12,0,32,0,70,0,94,0,8,0,0,0,10,0
"307",0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
"308",0,295,0,0,0,0,679,0,272,0,53,0,123,0,0,0,0,482
"309",0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
"310",0,12,0,16,6,0,0,0,0,0,26,0,0,0,0,22,0,0
"311",186,1372,10,204,122,0,5,140,237,15,536,34,583,0,29,910,1,184
"312",34,4459,145,64,647,44,0,111,0,0,0,325,195,0,1,0,10,4
"313",0,4584,397,103,1134,355,0,288,3,0,0,538,42,0,0,0,109,46
"314",0,0,8,0,0,0,0,0,0,0,0,20,0,0,0,0,0,0
"315",3,2,0,12,1,8,0,4,0,0,1,3,0,0,0,0,0,0
"316",0,411,56,0,4,0,8,0,351,1,906,130,532,0,0,0,0,1364
"317",0,1,0,0,0,0,0,1,0,0,0,0,0,0,0,1,0,0
"318",0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
"319",0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
"320",4,400,0,28,21,0,0,11,1,0,310,0,0,19,0,0,0,0
"321",7,2161,122,0,586,27,0,24,0,1,0,0,0,0,0,0,0,0
"322",0,0,0,0,0,0,0,0,110,0,241,21,144,0,0,0,0,0
"323",0,2,0,21,3,0,0,0,0,4,56,0,387,0,201,0,0,0
"324",24,4272,164,43,838,164,83,165,108,0,759,602,141,0,0,486,0,93
"325",1,392,11,63,1,57,31,23,47,0,933,0,23,70,84,0,0,38
"326",731,2780,0,116,488,534,86,69,297,164,1133,96,0,145,22,0,18,6
"327",0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
"328",54,80,0,84,5,64,114,15,16,79,630,17,983,13,0,0,0,0
"329",102,2778,271,17,429,98,184,86,233,4,168,23,3,229,0,127,15,12
"330",0,148,0,6,69,0,0,169,0,0,9,22,2,19,112,0,0,3
"331",0,321,4,0,444,70,0,7,4,0,0,0,4,0,0,0,0,0
"332",466,436,416,92,41,0,36,168,37,0,1417,0,0,63,74,0,0,405
"333",0,0,0,0,6,0,0,0,0,0,0,0,0,0,0,0,0,0
"334",46,92,0,0,0,0,219,0,14,0,336,0,9,0,27,228,2,0
"335",0,298,174,0,106,0,0,0,1,0,0,4,0,0,0,4,0,0
"336",0,195,0,93,2,0,0,0,68,0,252,20,0,24,21,598,0,0
"337",220,3866,176,71,637,164,13,242,202,22,101,139,233,163,0,51,1,1005
"338",0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
"339",9,0,0,48,47,0,0,132,0,0,1,0,0,50,6,0,6,2
"340",0,1056,0,0,1,4,8,4,3,0,1,9,0,0,0,0,0,6
"341",0,0,0,0,0,0,0,0,4,0,0,7,20,0,0,0,0,0
"342",91,23,379,26,348,44,0,4,0,1432,501,0,255,35,378,0,0,8
"343",0,0,0,0,0,97,0,0,0,8,9,0,0,0,0,0,0,0
"344",0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
"345",0,1,0,5,0,0,0,0,0,0,0,138,0,0,0,142,0,20
"346",0,122,183,0,1,50,0,0,187,0,245,53,787,0,0,0,0,0
"347",0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
"348",0,1,0,1,0,11,0,0,3,2,0,35,0,0,0,0,0,0
"349",0,0,0,1,48,0,0,0,0,0,22,1,0,0,1,0,0,0
"350",0,21,12,0,0,0,0,4,0,0,151,0,0,0,0,243,0,0
"351",0,0,0,17,0,0,0,0,0,0,0,0,0,0,0,0,0,0
"352",0,687,1,0,0,0,0,0,6,0,372,18,0,0,2,161,0,0
"353",0,0,0,23,0,0,0,0,0,0,223,0,0,0,0,0,0,0
"354",0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
"355",0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0
"356",14,9,23,0,0,0,0,0,162,1,165,186,129,7,0,0,2,0
"357",0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
"358",85,1,429,100,193,0,0,157,0,0,407,0,0,57,107,79,0,1010
"359",0,0,0,0,0,0,0,0,23,0,0,0,23,0,0,63,0,0
"360",0,5,15,0,0,0,0,0,4,0,526,0,0,0,0,0,0,204
"361",142,432,1,10,8,51,0,62,30,398,111,0,0,83,0,0,0,1
"362",0,359,70,0,50,0,661,0,1,7,717,234,837,3,0,37,4,0
"363",0,51,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
"364",0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
"365",0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
"366",67,4594,653,236,1019,292,1,279,125,5,365,1018,96,1,31,644,0,60
"367",23,184,18,0,2,0,8,0,33,650,843,162,315,0,0,0,0,160
"368",0,25,4,244,2,0,0,69,132,0,28,83,0,0,83,139,4,0
"369",0,304,145,42,154,62,59,0,659,128,108,24,19,0,45,335,0,0
"370",0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
"371",12,4112,163,54,170,5,1,87,61,52,1513,108,11,19,136,303,0,4
"372",0,26,0,0,0,226,0,0,0,0,0,0,123,0,0,0,36,0
"373",0,0,0,0,0,0,0,0,2,5,0,0,0,0,0,6,0,0
"374",0,0,0,0,9,0,0,7,0,0,2,0,0,3,8,0,0,0
"375",0,0,0,0,441,0,0,0,0,0,0,0,0,0,0,1,0,0
"376",0,10,0,74,7,0,0,0,95,0,0,0,0,0,107,25,0,0
"377",0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
"378",0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
"379",0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
"380",0,79,5,0,2,0,0,0,0,0,0,1,0,0,0,44,0,0
"381",0,0,0,0,0,0,0,0,0,0,6,0,0,2,7,162,0,0
"382",0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
"383",0,0,0,0,0,78,0,0,0,0,0,0,0,0,0,0,0,0
"384",100,6895,232,652,1137,59,535,464,496,375,829,438,6,37,6,499,28,133
"385",279,735,9,0,8,0,0,9,0,0,67,1,0,0,0,0,0,0
"386",456,77,18,213,70,29,23,3,370,176,51,106,4,0,51,1618,0,0
"387",0,8,0,5,4,1,284,0,80,0,99,8,0,110,0,4,205,0
"388",85,139,0,9,5,0,104,8,0,13,208,0,0,3,0,32,0,0
"389",210,1969,0,70,9,76,0,39,283,0,108,0,0,23,0,0,0,0
"390",0,1350,6,1,304,0,0,84,0,0,0,154,0,0,0,0,0,0
"391",0,154,0,0,0,0,0,0,26,0,402,0,244,0,32,0,0,5
"392",0,559,0,0,0,0,0,0,28,0,0,0,6,1,23,0,0,3
"393",0,243,0,0,0,0,0,0,0,0,0,0,0,0,0,8,0,0
"394",52,1259,334,125,1038,0,1,120,1,0,223,46,0,34,7,2,0,342
"395",291,2276,699,227,581,200,582,436,507,201,990,6,129,50,320,716,54,983
"396",0,0,0,0,0,0,0,0,0,0,203,0,0,0,0,0,0,0
"397",57,741,234,375,266,0,3,237,238,0,774,130,0,57,270,110,0,663
"398",0,4088,775,30,213,0,394,87,692,495,2631,130,3638,3,281,547,605,180
"399",569,305,0,28,234,0,8,172,0,81,899,0,0,32,0,2,0,1

